Quark-Gluon Jet Discrimination Using Convolutional Neural Networks

Currently, newly developed artificial intelligence techniques, in particular convolutional neural networks, are being investigated for use in data-processing and classification of particle physics collider data. One such challenging task is to distinguish quark-initiated jets from gluon-initiated jets. Following previous work, we treat the jet as an image by pixelizing track information and calorimeter deposits as reconstructed by the detector. We test the deep learning paradigm by training several recently developed, state-of-the-art convolutional neural networks on the quark-gluon discrimination task. We compare the results obtained using various network architectures trained for quark-gluon discrimination and also a boosted decision tree (BDT) trained on summary variables.

==> model_summary.txt <==
<VGGNet>
- paper
The image is passed through a stack of convolutional (conv.) layers, where we use filters with a very small receptive field: 3 × 3 (which is the smallest size to capture the notion of left/right, up/down,
center). In one of the configurations we also utilise 1 × 1 convolution filters, which can be seen as a linear transformation of the input channels (followed by non-linearity). The convolution stride is fixed to 1 pixel; the spatial padding of conv. layer input is such that the spatial



<ResNet>
- Identity Mappings in Deep Residual Networks
In this paper, we analyze the propagation formu-
lations behind the residual building blocks, which suggest that the forward and backward signals can be directly propagated from one block
to any other block, when using identity mappings as the skip connec-
tions and after-addition activation.

In this paper, we analyze deep residual networks by focusing on creating a direct" path for propagating information | not only within a residual unit, but through the entire network.


<Inception>


<DenseNet>
- In this paper, we embrace this observation and introduce the Dense Convolutional Network (DenseNet), which connects each layer to every other layer in a feed-forward fashion.
- In this paper, we propose an architecture that distills this
insight into a simple connectivity pattern: to ensure maximum
information flow between layers in the network, we
connect all layers (with matching feature-map sizes) directly
with each other.
- Consequently, the l`th layer receives the feature-maps of all preceding layers,
- To facilitate down-sampling in our architecture we divide
the network into multiple densely connected dense blocks;


>>> 

<Xception>

Results are reported on ImageNet in figure
10, and show that the absence of any non-linearity leads to
both faster convergence and better final performance.

<SENet>
In this work, we focus on the channel relationship and propose
a novel architectural unit, which we term the Squeeze
and Excitation(SE) block, that adaptively recalibrates
channel-wise feature responses by explicitly modelling in
terdependencies between channels.

Crucially, we find that SE blocks produce significant performance improvements for existing state-ofthe-art deep architectures at minimal additional computational cost.

Our goal is to improve the representational
power of a network by explicitly modelling
the interdependencies between the channels of its convolutional
features.

Our goal is to improve the representational
power of a network by explicitly modelling
the interdependencies between the channels of its convolutional
features. To achieve this, we propose a mechanism
that allows the network to perform feature recalibration,
through which it can learn to use global information to selectively
emphasise informative features and suppress less
useful ones.


